Reliable Video Streaming over mmWave with Multi Connectivity and Network Coding

The next generation of multimedia applications will require the telecommunication networks to support a higher bitrate than today, in order to deliver virtual reality and ultra-high quality video content to the users. Most of the video content will be accessed from mobile devices, prompting the provision of very high data rates by next generation (5G) cellular networks. A possible enabler in this regard is communication at mmWave frequencies, given the vast amount of available spectrum that can be allocated to mobile users; however, the harsh propagation environment at such high frequencies makes it hard to provide a reliable service. This paper presents a reliable video streaming architecture for mmWave networks, based on multi connectivity and network coding, and evaluates its performance using a novel combination of the ns-3 mmWave module, real video traces and the network coding library Kodo. The results show that it is indeed possible to reliably stream video over cellular mmWave links, while the combination of multi connectivity and network coding can support high video quality with low latency.

==> figures/PSNR-A.dat <==
nodes x y label
1 13.7532627080305 26.7508477842004 A0
2 19.6311499685597 94.0708952380951 A1


==> figures/PSNR-AF.dat <==
nodes x y label
1 11.3032302403071 27.7779259259259 AF0
2 11.9646700959973 99.2062592592591 AF1


==> figures/PSNR-D.dat <==
nodes x y label
1 13.9919837472568 26.7527306967985 D0
2 18.5186276254163 88.8574859287053 D1


==> figures/PSNR-DF.dat <==
nodes x y label
1 11.3032302403071 27.7779259259259 DF0
2 11.7575190058516 96.7142407407406 DF1

